Identifying Machine-Paraphrased Plagiarism

Employing paraphrasing tools to conceal plagiarized text is a severe threat to academic integrity. To enable the detection of machine-paraphrased text, we evaluate the effectiveness of five pre-trained word embedding models combined with machine-learning classifiers and eight state-of-the-art neural language models. We analyzed preprints of research papers, graduation theses, and Wikipedia articles, which we paraphrased using different configurations of the tools SpinBot and SpinnerChief. The best-performing technique, Longformer, achieved an average F1 score of 81.0% (F1=99.7% for SpinBot and F1=71.6% for SpinnerChief cases), while human evaluators achieved F1=78.4% for SpinBot and F1=65.6% for SpinnerChief cases. We show that the automated classification alleviates shortcomings of widely-used text-matching systems, such as Turnitin and PlagScan. To facilitate future research, all data, code, and two web applications showcasing our contributions are openly available at https://github.com/jpwahle/iconf22-paraphrase.

==> tables/results_nlm.csv <==
Techniques,SpinBot,,,SpinnerChief-DF,,,SpinnerChief-IF,,
,arXiv,Theses,Wikipedia,arXiv,Theses,Wikipedia,arXiv,Theses,Wikipedia
Baseline,86.46,83.51,89.55,59.78,59.09,60.30,65.89,63.15,66.83
BERT-base,99.44,94.72,99.85,50.74,50.42,43.00,64.59,63.59,57.45
ALBERT-base,98.91,96.77,99.54,66.88,47.92,50.43,75.57,56.75,59.61
DistilBERT-base,99.32,96.61,99.42,38.37,45.07,37.05,47.25,51.44,46.81
RoBERTa,99.05,97.34,99.85,57.10,47.40,48.03,66.00,58.24,58.94
ELECTRA-d,99.20,96.85,99.41,43.83,44.95,56.30,60.77,63.11,75.92
BART-base,99.58,99.66,99.86,69.38,53.39,48.62,76.07,63.57,58.34
XLNet,99.65,98.33,99.48,69.90,53.06,50.51,80.56,71.75,61.83
Longformer,99.38,99.81,99.87,76.44,70.15,63.03,78.34,74.82,67.11
,,,,,,,,,
#NAME?,99.65,99.81,99.87,76.44,70.15,63.03,80.56,74.82,75.92

